Modelling a Transiting Circumbinary Disc in the HD98800 System

We present synthetic optical light curves of the hierarchical HD98800 quadruple system over a decade-long period when the circumbinary disc encircling the system's B binary is expected to eclipse the light from the A binary. We produce and compare light curves of this transit event using hydrodynamical models with different values of the disc's gas mass, dust mass, and $\alpha$-viscosity to determine the observable effect of each parameter. These comparisons provide insight that could aid in the analysis of observational data from the system when the real transit occurs and provide recommendations for how such observations should be made. We find that a higher dust mass or higher value of $\alpha$ correspond to a longer transit, with the gas mass having a more minor effect on the overall shape and duration of the transit. A higher $\alpha$ has an observable effect on the viscous spreading at the outer edge of the disc, though is countered through truncation by the outer binary. It is also shown that long-term interactions between the outer binary and disc can excite spiral arms in the disc, which introduce observable asymmetries to the light curve. Our models suggest that the transit should have begun at the time of writing, but no dimming has yet been observed. It is likely that the disc has a smaller radial extent than our models, due to a lower viscosity than can be simulated with SPH. The transit is expected to last 8-11 years, ending in late 2034 at the latest.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
